Generalized UGK scheme in the diffusive

The unified gas kinetic scheme (UGKS) was initially designed to address multiscale challenges in rarefied gas dynamics and then extended to radiative transfert theory, as described by BGK like relaxation models. In this work, we extend its application to linear kinetic models with non isotropic scattering collision operators, as well as Fokker-Planck models . These problems typically exhibit a fully diffusive nature in the optically thick limit (corresponding to a small Knudsen number). It still leads to an asymptotic preserving (AP) property not only in this diffusive regime but also in the free transport limit. A series of numerical experiments confirm the effectiveness of the approach.

==> BGK_density_output_epsilon_0.0001_eta_0.0001_2025-5-29_10-36-41.txt <==
Step 0 0.109129 0.110215 0.111289 0.112352 0.113401 0.114438 0.115461 0.11647 0.117464 0.118443 0.119406 0.120354 0.121284 0.122197 0.123092 0.123969 0.124828 0.125667 0.126486 0.127286 0.128064 0.128822 0.129559 0.130273 0.130965 0.131635 0.132282 0.132905 0.133504 0.13408 0.13463 0.135156 0.135657 0.136133 0.136583 0.137007 0.137405 0.137777 0.138121 0.138439 0.138731 0.138994 0.139231 0.13944 0.139621 0.139775 0.139901 0.139999 0.140069 0.140111 0.140125 0.140111 0.140069 0.139999 0.139901 0.139775 0.139621 0.13944 0.139231 0.138994 0.138731 0.138439 0.138121 0.137777 0.137405 0.137007 0.136583 0.136133 0.135657 0.135156 0.13463 0.13408 0.133504 0.132905 0.132282 0.131635 0.130965 0.130273 0.129559 0.128822 0.128064 0.127286 0.126486 0.125667 0.124828 0.123969 0.123092 0.122197 0.121284 0.120354 0.119406 0.118443 0.117464 0.11647 0.115461 0.114438 0.113401 0.112352 0.111289 0.110215 
Step 500 0.114096 0.114161 0.114357 0.114677 0.115111 0.115649 0.116274 0.116973 0.117731 0.118532 0.119364 0.120216 0.121078 0.121943 0.122803 0.123655 0.124494 0.125319 0.126126 0.126915 0.127685 0.128435 0.129164 0.129871 0.130556 0.131219 0.131859 0.132476 0.13307 0.133639 0.134185 0.134706 0.135202 0.135673 0.136118 0.136538 0.136932 0.1373 0.137641 0.137956 0.138244 0.138505 0.13874 0.138947 0.139126 0.139279 0.139403 0.1395 0.13957 0.139612 0.139626 0.139612 0.139571 0.139502 0.139405 0.139281 0.139129 0.13895 0.138743 0.138509 0.138249 0.137961 0.137646 0.137305 0.136938 0.136545 0.136125 0.13568 0.13521 0.134714 0.134194 0.133649 0.133079 0.132486 0.13187 0.13123 0.130567 0.129882 0.129176 0.128447 0.127698 0.126928 0.126139 0.125332 0.124508 0.123668 0.122817 0.121957 0.121092 0.12023 0.119378 0.118545 0.117744 0.116985 0.116285 0.115658 0.115119 0.114683 0.114361 0.114163 
Step 1000 0.116008 0.116052 0.116183 0.1164 0.116699 0.117075 0.117523 0.118036 0.118606 0.119226 0.119889 0.120585 0.12131 0.122054 0.122812 0.123579 0.124348 0.125115 0.125876 0.126629 0.127369 0.128095 0.128805 0.129497 0.130169 0.130821 0.131452 0.132061 0.132647 0.13321 0.133749 0.134264 0.134755 0.13522 0.135661 0.136077 0.136466 0.13683 0.137168 0.13748 0.137765 0.138024 0.138255 0.13846 0.138638 0.138789 0.138912 0.139008 0.139077 0.139118 0.139132 0.139119 0.139078 0.13901 0.138914 0.138791 0.138641 0.138463 0.138259 0.138028 0.13777 0.137485 0.137174 0.136836 0.136473 0.136083 0.135668 0.135228 0.134763 0.134272 0.133758 0.133219 0.132656 0.132071 0.131462 0.130832 0.13018 0.129508 0.128816 0.128107 0.127381 0.126641 0.125889 0.125127 0.12436 0.123591 0.122825 0.122066 0.121322 0.120597 0.1199 0.119237 0.118616 0.118045 0.117531 0.117082 0.116705 0.116404 0.116186 0.116053 
Step 1500 0.1174 0.117434 0.117536 0.117706 0.11794 0.118238 0.118594 0.119006 0.119469 0.119977 0.120527 0.121112 0.121729 0.12237 0.123032 0.123709 0.124397 0.125092 0.125788 0.126484 0.127175 0.127859 0.128532 0.129193 0.129839 0.130469 0.131081 0.131674 0.132247 0.132799 0.133328 0.133835 0.134318 0.134777 0.135212 0.135622 0.136007 0.136367 0.136701 0.137009 0.137291 0.137547 0.137776 0.137979 0.138155 0.138304 0.138426 0.138521 0.138589 0.13863 0.138644 0.13863 0.13859 0.138522 0.138428 0.138306 0.138157 0.137982 0.13778 0.137551 0.137296 0.137014 0.136706 0.136373 0.136013 0.135629 0.135219 0.134784 0.134326 0.133843 0.133336 0.132807 0.132256 0.131684 0.131091 0.13048 0.12985 0.129204 0.128543 0.12787 0.127186 0.126495 0.1258 0.125103 0.124408 0.12372 0.123043 0.122381 0.121739 0.121122 0.120536 0.119986 0.119477 0.119013 0.118601 0.118243 0.117945 0.117709 0.117538 0.117435 
Step 2000 0.118519 0.118547 0.118631 0.118772 0.118967 0.119215 0.119514 0.11986 0.120251 0.120684 0.121154 0.121659 0.122194 0.122754 0.123337 0.123939 0.124554 0.12518 0.125814 0.12645 0.127088 0.127722 0.128352 0.128973 0.129585 0.130184 0.130769 0.131338 0.131891 0.132424 0.132938 0.133431 0.133903 0.134352 0.134778 0.135181 0.13556 0.135914 0.136243 0.136546 0.136825 0.137077 0.137303 0.137503 0.137677 0.137825 0.137945 0.138039 0.138107 0.138147 0.138161 0.138147 0.138107 0.138041 0.137947 0.137827 0.13768 0.137507 0.137307 0.137081 0.136829 0.136551 0.136248 0.135919 0.135566 0.135188 0.134785 0.134359 0.133911 0.133439 0.132946 0.132433 0.131899 0.131348 0.130779 0.130194 0.129595 0.128983 0.128362 0.127733 0.127098 0.126461 0.125824 0.125191 0.124564 0.123949 0.123347 0.122764 0.122203 0.121667 0.121162 0.120691 0.120258 0.119866 0.119519 0.11922 0.118971 0.118775 0.118633 0.118548 
Step 2500 0.119461 0.119485 0.119558 0.119678 0.119846 0.120059 0.120316 0.120616 0.120955 0.121332 0.121743 0.122185 0.122657 0.123153 0.123672 0.12421 0.124764 0.12533 0.125906 0.126488 0.127073 0.12766 0.128244 0.128824 0.129397 0.129962 0.130516 0.131057 0.131583 0.132094 0.132588 0.133064 0.133519 0.133955 0.134369 0.134761 0.13513 0.135476 0.135798 0.136096 0.136369 0.136617 0.136839 0.137036 0.137207 0.137352 0.137471 0.137564 0.13763 0.13767 0.137684 0.137671 0.137631 0.137565 0.137473 0.137354 0.13721 0.137039 0.136843 0.136621 0.136373 0.136101 0.135803 0.135482 0.135136 0.134767 0.134376 0.133962 0.133527 0.133071 0.132596 0.132103 0.131592 0.131065 0.130525 0.129971 0.129407 0.128834 0.128254 0.127669 0.127083 0.126497 0.125915 0.125339 0.124773 0.124219 0.123681 0.123162 0.122665 0.122193 0.12175 0.121338 0.120961 0.120621 0.120321 0.120063 0.119849 0.119681 0.119559 0.119486 
Step 3000 0.120277 0.120298 0.120361 0.120467 0.120614 0.120801 0.121027 0.12129 0.12159 0.121922 0.122287 0.12268 0.123101 0.123545 0.124011 0.124496 0.124997 0.125511 0.126036 0.126569 0.127107 0.127648 0.128189 0.128728 0.129263 0.129792 0.130313 0.130824 0.131323 0.131808 0.132279 0.132734 0.133171 0.133589 0.133988 0.134367 0.134724 0.13506 0.135373 0.135662 0.135928 0.13617 0.136388 0.13658 0.136747 0.13689 0.137006 0.137097 0.137162 0.137201 0.137214 0.137201 0.137163 0.137098 0.137008 0.136892 0.13675 0.136583 0.136391 0.136174 0.135933 0.135667 0.135378 0.135065 0.13473 0.134373 0.133995 0.133596 0.133178 0.132741 0.132287 0.131816 0.131331 0.130832 0.130322 0.129801 0.129272 0.128737 0.128198 0.127656 0.127115 0.126577 0.126044 0.12552 0.125005 0.124504 0.124019 0.123553 0.123108 0.122687 0.122293 0.121928 0.121595 0.121295 0.121031 0.120804 0.120616 0.120469 0.120363 0.120299 
Step 3500 0.120995 0.121014 0.12107 0.121164 0.121294 0.121461 0.121662 0.121897 0.122164 0.122462 0.122788 0.123142 0.12352 0.123921 0.124342 0.124782 0.125237 0.125706 0.126186 0.126675 0.12717 0.127669 0.12817 0.128671 0.12917 0.129664 0.130152 0.130632 0.131102 0.131561 0.132007 0.132439 0.132856 0.133256 0.133638 0.134001 0.134344 0.134667 0.134969 0.135249 0.135506 0.135741 0.135951 0.136138 0.136301 0.136439 0.136553 0.136641 0.136704 0.136742 0.136755 0.136743 0.136705 0.136642 0.136554 0.136441 0.136303 0.136141 0.135955 0.135744 0.13551 0.135253 0.134974 0.134672 0.13435 0.134007 0.133644 0.133262 0.132863 0.132446 0.132015 0.131569 0.13111 0.13064 0.13016 0.129672 0.129178 0.128679 0.128179 0.127677 0.127178 0.126683 0.126194 0.125714 0.125245 0.124789 0.124349 0.123928 0.123526 0.123148 0.122794 0.122467 0.122169 0.121901 0.121666 0.121464 0.121297 0.121166 0.121072 0.121015 
Step 4000 0.121636 0.121653 0.121704 0.121788 0.121905 0.122054 0.122235 0.122446 0.122687 0.122956 0.123251 0.12357 0.123913 0.124277 0.12466 0.125061 0.125477 0.125906 0.126346 0.126795 0.127252 0.127713 0.128177 0.128642 0.129106 0.129567 0.130023 0.130473 0.130915 0.131348 0.131769 0.132177 0.132572 0.132952 0.133316 0.133662 0.13399 0.134299 0.134588 0.134857 0.135104 0.13533 0.135533 0.135713 0.13587 0.136004 0.136113 0.136199 0.13626 0.136297 0.13631 0.136298 0.136261 0.1362 0.136115 0.136006 0.135873 0.135716 0.135536 0.135333 0.135108 0.134861 0.134593 0.134304 0.133995 0.133667 0.133321 0.132958 0.132579 0.132184 0.131776 0.131355 0.130922 0.130481 0.130031 0.129575 0.129113 0.12865 0.128185 0.12772 0.127259 0.126803 0.126353 0.125913 0.125484 0.125067 0.124667 0.124283 0.123919 0.123576 0.123256 0.12296 0.122691 0.12245 0.122238 0.122057 0.121907 0.121789 0.121705 0.121654 
Step 4500 0.122214 0.122229 0.122274 0.12235 0.122456 0.122591 0.122755 0.122947 0.123165 0.123409 0.123677 0.123968 0.12428 0.124612 0.124962 0.125329 0.12571 0.126104 0.126509 0.126923 0.127344 0.12777 0.128201 0.128632 0.129064 0.129494 0.12992 0.130341 0.130755 0.131162 0.131558 0.131943 0.132316 0.132676 0.13302 0.133349 0.133661 0.133955 0.134231 0.134488 0.134724 0.13494 0.135134 0.135307 0.135458 0.135586 0.135691 0.135773 0.135832 0.135868 0.13588 0.135868 0.135833 0.135774 0.135693 0.135588 0.13546 0.13531 0.135137 0.134943 0.134728 0.134492 0.134235 0.13396 0.133666 0.133354 0.133026 0.132681 0.132322 0.131949 0.131564 0.131168 0.130762 0.130348 0.129927 0.129501 0.129071 0.128639 0.128208 0.127777 0.127351 0.12693 0.126515 0.12611 0.125716 0.125335 0.124968 0.124617 0.124285 0.123972 0.123681 0.123413 0.123169 0.12295 0.122758 0.122594 0.122458 0.122352 0.122275 0.122229 
Step 5000 0.122737 0.12275 0.122792 0.122861 0.122957 0.12308 0.12323 0.123404 0.123603 0.123825 0.12407 0.124336 0.124622 0.124926 0.125247 0.125584 0.125934 0.126297 0.12667 0.127052 0.127442 0.127837 0.128235 0.128637 0.129038 0.129439 0.129836 0.13023 0.130618 0.130999 0.131371 0.131733 0.132085 0.132424 0.132749 0.13306 0.133356 0.133635 0.133896 0.13414 0.134365 0.13457 0.134756 0.134921 0.135064 0.135187 0.135287 0.135366 0.135422 0.135456 0.135467 0.135456 0.135423 0.135367 0.135289 0.135188 0.135066 0.134923 0.134759 0.134574 0.134368 0.134144 0.133901 0.133639 0.13336 0.133065 0.132754 0.132429 0.13209 0.131739 0.131377 0.131005 0.130624 0.130236 0.129843 0.129445 0.129045 0.128643 0.128242 0.127843 0.127448 0.127059 0.126676 0.126303 0.12594 0.125589 0.125252 0.124931 0.124627 0.124341 0.124074 0.123829 0.123606 0.123407 0.123232 0.123083 0.122959 0.122862 0.122793 0.122751 
Step 5500 0.123214 0.123226 0.123264 0.123327 0.123415 0.123528 0.123664 0.123824 0.124006 0.12421 0.124434 0.124678 0.12494 0.12522 0.125515 0.125825 0.126148 0.126483 0.126827 0.127181 0.127541 0.127907 0.128278 0.12865 0.129024 0.129397 0.129768 0.130136 0.130499 0.130855 0.131204 0.131544 0.131874 0.132193 0.1325 0.132793 0.133072 0.133336 0.133583 0.133814 0.134027 0.134222 0.134398 0.134554 0.134691 0.134807 0.134903 0.134977 0.135031 0.135063 0.135074 0.135064 0.135032 0.134979 0.134904 0.134809 0.134693 0.134557 0.134401 0.134225 0.13403 0.133818 0.133587 0.13334 0.133077 0.132798 0.132505 0.132198 0.13188 0.13155 0.13121 0.130861 0.130504 0.130142 0.129774 0.129403 0.12903 0.128656 0.128284 0.127914 0.127547 0.127187 0.126833 0.126488 0.126153 0.12583 0.12552 0.125225 0.124945 0.124682 0.124438 0.124213 0.124009 0.123827 0.123667 0.12353 0.123417 0.123328 0.123265 0.123226 
Step 6000 0.12365 0.123661 0.123696 0.123754 0.123835 0.123938 0.124063 0.12421 0.124377 0.124565 0.124771 0.124995 0.125237 0.125494 0.125767 0.126053 0.126351 0.12666 0.126979 0.127306 0.127641 0.12798 0.128324 0.12867 0.129018 0.129366 0.129712 0.130055 0.130394 0.130727 0.131054 0.131373 0.131683 0.131982 0.13227 0.132546 0.132809 0.133058 0.133291 0.133509 0.13371 0.133894 0.13406 0.134208 0.134338 0.134448 0.134538 0.134609 0.13466 0.13469 0.134701 0.134691 0.134661 0.13461 0.13454 0.134449 0.13434 0.134211 0.134063 0.133897 0.133713 0.133512 0.133295 0.133062 0.132813 0.132551 0.132275 0.131987 0.131688 0.131378 0.13106 0.130733 0.130399 0.130061 0.129717 0.129371 0.129024 0.128676 0.12833 0.127986 0.127646 0.127312 0.126984 0.126665 0.126356 0.126057 0.125771 0.125499 0.125241 0.124999 0.124774 0.124568 0.12438 0.124213 0.124066 0.12394 0.123836 0.123755 0.123697 0.123662 
Step 6500 0.124051 0.124061 0.124093 0.124147 0.124221 0.124316 0.124431 0.124566 0.12472 0.124893 0.125083 0.12529 0.125513 0.125751 0.126002 0.126267 0.126543 0.126829 0.127124 0.127428 0.127738 0.128053 0.128373 0.128695 0.129018 0.129342 0.129665 0.129985 0.130302 0.130613 0.130919 0.131217 0.131508 0.131788 0.132059 0.132318 0.132565 0.132798 0.133018 0.133223 0.133413 0.133586 0.133743 0.133883 0.134005 0.134108 0.134194 0.134261 0.134309 0.134338 0.134347 0.134338 0.134309 0.134262 0.134195 0.13411 0.134006 0.133885 0.133745 0.133589 0.133416 0.133226 0.133022 0.132802 0.132569 0.132322 0.132063 0.131793 0.131512 0.131222 0.130924 0.130618 0.130307 0.12999 0.12967 0.129347 0.129024 0.1287 0.128378 0.128058 0.127743 0.127433 0.127129 0.126834 0.126547 0.126271 0.126007 0.125755 0.125517 0.125294 0.125086 0.124896 0.124723 0.124569 0.124433 0.124318 0.124222 0.124148 0.124094 0.124062 
Step 7000 0.12442 0.12443 0.124459 0.124508 0.124577 0.124665 0.124771 0.124896 0.125038 0.125197 0.125373 0.125564 0.12577 0.12599 0.126223 0.126468 0.126723 0.126988 0.127262 0.127544 0.127832 0.128125 0.128422 0.128722 0.129023 0.129324 0.129625 0.129924 0.130219 0.130511 0.130796 0.131075 0.131347 0.13161 0.131863 0.132106 0.132338 0.132557 0.132764 0.132956 0.133134 0.133297 0.133445 0.133576 0.133691 0.133789 0.13387 0.133932 0.133978 0.134005 0.134014 0.134005 0.133978 0.133933 0.133871 0.13379 0.133693 0.133578 0.133447 0.1333 0.133137 0.132959 0.132767 0.132561 0.132342 0.13211 0.131868 0.131614 0.131351 0.13108 0.130801 0.130515 0.130224 0.129929 0.12963 0.129329 0.129028 0.128727 0.128427 0.12813 0.127837 0.127549 0.127267 0.126993 0.126727 0.126472 0.126227 0.125994 0.125774 0.125567 0.125376 0.1252 0.12504 0.124898 0.124773 0.124666 0.124578 0.124509 0.12446 0.12443 
Step 7500 0.124761 0.12477 0.124797 0.124842 0.124906 0.124987 0.125085 0.1252 0.125332 0.125479 0.125642 0.125819 0.12601 0.126213 0.126429 0.126656 0.126893 0.127139 0.127393 0.127655 0.127922 0.128195 0.128471 0.12875 0.12903 0.129311 0.129591 0.12987 0.130146 0.130418 0.130684 0.130945 0.131199 0.131445 0.131683 0.13191 0.132127 0.132333 0.132526 0.132707 0.132874 0.133027 0.133166 0.133289 0.133397 0.133489 0.133564 0.133624 0.133666 0.133692 0.1337 0.133692 0.133667 0.133624 0.133566 0.13349 0.133398 0.133291 0.133168 0.133029 0.132877 0.13271 0.132529 0.132336 0.13213 0.131914 0.131686 0.131449 0.131203 0.13095 0.130689 0.130422 0.13015 0.129875 0.129596 0.129316 0.129035 0.128754 0.128475 0.128199 0.127927 0.127659 0.127397 0.127143 0.126897 0.12666 0.126433 0.126217 0.126013 0.125822 0.125645 0.125482 0.125334 0.125202 0.125087 0.124988 0.124907 0.124843 0.124798 0.12477 
Step 8000 0.125076 0.125084 0.125109 0.125151 0.12521 0.125285 0.125376 0.125483 0.125605 0.125741 0.125892 0.126056 0.126233 0.126421 0.126621 0.126832 0.127052 0.12728 0.127517 0.12776 0.128008 0.128262 0.128519 0.128778 0.129039 0.129301 0.129562 0.129822 0.130079 0.130333 0.130582 0.130826 0.131063 0.131293 0.131515 0.131728 0.131931 0.132123 0.132305 0.132474 0.13263 0.132774 0.132904 0.13302 0.133121 0.133207 0.133278 0.133334 0.133374 0.133398 0.133406 0.133398 0.133374 0.133334 0.133279 0.133208 0.133122 0.133021 0.132906 0.132776 0.132633 0.132476 0.132307 0.132126 0.131934 0.131731 0.131519 0.131297 0.131067 0.13083 0.130586 0.130337 0.130083 0.129826 0.129567 0.129305 0.129044 0.128782 0.128523 0.128266 0.128012 0.127764 0.127521 0.127284 0.127056 0.126835 0.126625 0.126425 0.126236 0.126059 0.125894 0.125743 0.125607 0.125485 0.125378 0.125286 0.125211 0.125152 0.12511 0.125084 
Step 8500 0.125368 0.125375 0.125399 0.125438 0.125492 0.125561 0.125646 0.125745 0.125858 0.125984 0.126124 0.126276 0.12644 0.126615 0.126801 0.126997 0.127201 0.127413 0.127633 0.127859 0.12809 0.128326 0.128565 0.128806 0.12905 0.129294 0.129537 0.129779 0.130019 0.130256 0.130488 0.130716 0.130938 0.131152 0.13136 0.131559 0.131749 0.131929 0.132098 0.132256 0.132403 0.132538 0.132659 0.132768 0.132862 0.132943 0.13301 0.133062 0.133099 0.133122 0.133129 0.133122 0.1331 0.133063 0.133011 0.132944 0.132864 0.132769 0.132661 0.13254 0.132405 0.132259 0.132101 0.131931 0.131752 0.131562 0.131363 0.131156 0.130941 0.13072 0.130492 0.13026 0.130023 0.129783 0.129541 0.129298 0.129054 0.12881 0.128569 0.128329 0.128094 0.127862 0.127636 0.127417 0.127204 0.127 0.126804 0.126618 0.126443 0.126279 0.126126 0.125986 0.12586 0.125746 0.125647 0.125563 0.125493 0.125438 0.125399 0.125376 
Step 9000 0.125638 0.125645 0.125667 0.125703 0.125753 0.125818 0.125896 0.125988 0.126093 0.12621 0.12634 0.126481 0.126634 0.126796 0.126969 0.12715 0.12734 0.127538 0.127742 0.127952 0.128167 0.128386 0.128609 0.128834 0.129061 0.129288 0.129515 0.129741 0.129964 0.130185 0.130402 0.130614 0.130821 0.131022 0.131216 0.131401 0.131579 0.131747 0.131906 0.132054 0.132191 0.132317 0.13243 0.132532 0.132621 0.132696 0.132758 0.132807 0.132842 0.132863 0.13287 0.132863 0.132843 0.132808 0.132759 0.132697 0.132622 0.132533 0.132432 0.132319 0.132193 0.132056 0.131908 0.13175 0.131582 0.131404 0.131219 0.131025 0.130825 0.130618 0.130406 0.130189 0.129968 0.129744 0.129519 0.129292 0.129064 0.128838 0.128613 0.12839 0.128171 0.127956 0.127745 0.127541 0.127344 0.127154 0.126972 0.126799 0.126636 0.126484 0.126342 0.126212 0.126095 0.12599 0.125898 0.125819 0.125754 0.125704 0.125667 0.125646 
Step 9500 0.125889 0.125896 0.125916 0.125949 0.125996 0.126056 0.126129 0.126214 0.126311 0.12642 0.126541 0.126672 0.126814 0.126965 0.127125 0.127294 0.127471 0.127654 0.127844 0.12804 0.12824 0.128444 0.128651 0.128861 0.129072 0.129284 0.129495 0.129706 0.129914 0.13012 0.130322 0.13052 0.130714 0.130901 0.131082 0.131255 0.131421 0.131578 0.131726 0.131865 0.131993 0.13211 0.132217 0.132311 0.132394 0.132465 0.132523 0.132569 0.132602 0.132621 0.132628 0.132622 0.132602 0.13257 0.132524 0.132466 0.132396 0.132313 0.132218 0.132112 0.131995 0.131867 0.131729 0.131581 0.131424 0.131258 0.131085 0.130904 0.130717 0.130524 0.130326 0.130123 0.129917 0.129709 0.129499 0.129287 0.129075 0.128864 0.128655 0.128447 0.128243 0.128043 0.127847 0.127657 0.127474 0.127297 0.127128 0.126968 0.126816 0.126674 0.126543 0.126422 0.126313 0.126215 0.12613 0.126057 0.125997 0.12595 0.125916 0.125896 
Step 10000 0.126122 0.126128 0.126147 0.126178 0.126222 0.126277 0.126345 0.126424 0.126514 0.126616 0.126728 0.12685 0.126982 0.127122 0.127271 0.127428 0.127593 0.127763 0.12794 0.128122 0.128308 0.128498 0.128691 0.128887 0.129083 0.12928 0.129478 0.129674 0.129868 0.13006 0.130249 0.130434 0.130614 0.130789 0.130957 0.131119 0.131274 0.131421 0.131559 0.131688 0.131808 0.131918 0.132017 0.132106 0.132183 0.132249 0.132304 0.132346 0.132377 0.132395 0.132402 0.132396 0.132377 0.132347 0.132305 0.13225 0.132184 0.132107 0.132019 0.131919 0.13181 0.13169 0.131561 0.131423 0.131276 0.131122 0.13096 0.130791 0.130617 0.130437 0.130252 0.130063 0.129871 0.129677 0.129481 0.129284 0.129086 0.12889 0.128695 0.128502 0.128311 0.128125 0.127943 0.127766 0.127595 0.127431 0.127274 0.127125 0.126984 0.126852 0.12673 0.126618 0.126516 0.126425 0.126346 0.126278 0.126223 0.126179 0.126148 0.126129 

